Non-perturbative Approach to Equation of State and Collective Modes of the QGP

We discuss a non-perturbative $T$-matrix approach to investigate the microscopic structure of the quark-gluon plasma (QGP). Utilizing an effective Hamiltonian which includes both light- and heavy-parton degrees of freedoms. The basic two-body interaction includes color-Coulomb and confining contributions in all available color channels, and is constrained by lattice-QCD data for the heavy-quark free energy. The in-medium $T$-matrices and parton spectral functions are computed selfconsistently with full account of off-shell properties encoded in large scattering widths. We apply the $T$-matrices to calculate the equation of state (EoS) for the QGP, including a ladder resummation of the Luttinger-Ward functional using a matrix-log technique to account for the dynamical formation of bound states. It turns out that the latter become the dominant degrees of freedom in the EoS at low QGP temperatures indicating a transition from parton to hadron degrees of freedom. The calculated spectral properties of one- and two-body states confirm this picture, where large parton scattering rates dissolve the parton quasiparticle structures while broad resonances start to form as the pseudocritical temperature is approached from above. Further calculations of transport coefficients reveal a small viscosity and heavy-quark diffusion coefficient.

==> Stylefilerequireddowload.txt <==
tex\latex\fancyhdr\fancyhdr.sty
tex\latex\arabi\bblopts.cfg
tex\latex\txfonts\txfonts.sty

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

